Two barriers for minimal time firing squads, with applications to four and five states

A minimal-time solution of the firing squad synchronization problem synchronizes every line of n cells at time 2n minus 2. Six states suffice; whether five do has been open since 1987. Every line agrees with the half line until its right ends echo returns. For minimal time solutions with any number of states, we prove that cells at distance j behind the half lines front become time-periodic only after time (1.5 minus epsilon)j, for every epsilon greater than 0 and infinitely many j, and that the half line is never periodic in time and space on a wedge at its left border, hence not eventually regular in our sense. With certified satisfiability checks, we exclude four states using the lines of lengths 2 to 5 and parts of the next five, and show that every five state minimal time solution uses at least 15 non quiescent neighbourhoods on its half lines first 78 anti-diagonals. We give five state rules synchronizing exactly the lengths 2 to 14.

==> figures/firstfire_delta14.dat <==
n tau
15 8
16 7
17 8
18 9
19 8
20 7
21 10
22 9
23 8
24 7
25 9
26 9
27 8
28 7
29 10
30 9
31 8
32 7
33 9
34 9
35 8
36 7
37 10
38 9
39 8
40 7
41 9
42 9
43 8
44 7
45 10
46 9
47 8
48 7
49 9
50 9
51 8
52 7
53 10
54 9
55 8
56 7
57 9
58 9
59 8
60 7


==> figures/firstfire_delta14b.dat <==
n tau
15 11
16 12
17 12
18 11
19 8
20 12
21 12
22 8
23 12
24 13
25 8
26 12
27 14
28 8
29 12
30 14
31 8
32 12
33 14
34 8
35 12
36 14
37 8
38 12
39 14
40 8
41 12
42 14
43 8
44 12
45 14
46 8
47 12
48 14
49 8
50 12
51 14
52 8
53 12
54 14
55 8
56 12
57 14
58 8
59 12
60 14


==> figures/firstfire_delta14c.dat <==
n tau
15 7
16 8
17 7
18 10
19 9
20 7
21 10
22 7
23 10
24 17
25 16
26 10
27 14
28 17
29 7
30 10
31 9
32 7
33 10
34 7
35 10
36 12
37 12
38 10
39 16
40 17
41 7
42 10
43 9
44 7
45 10
46 7
47 10
48 17
49 16
50 10
51 13
52 18
53 7
54 10
55 9
56 7
57 10
58 7
59 10
60 12


==> figures/firstfire_delta14d.dat <==
n tau
15 8
16 11
17 6
18 11
19 9
20 7
21 10
22 9
23 8
24 9
25 11
26 9
27 8
28 10
29 6
30 9
31 9
32 7
33 10
34 9
35 8
36 11
37 12
38 9
39 8
40 11
41 6
42 11
43 9
44 7
45 10
46 9
47 8
48 9
49 11
50 9
51 8
52 10
53 6
54 9
55 9
56 7
57 10
58 9
59 8
60 11


==> figures/firstfire_delta14e.dat <==
n tau
15 13
16 9
17 12
18 9
19 14
20 9
21 11
22 9
23 11
24 9
25 11
26 9
27 11
28 9
29 11
30 9
31 11
32 9
33 11
34 9
35 11
36 9
37 11
38 9
39 11
40 9
41 11
42 9
43 11
44 9
45 11
46 9
47 11
48 9
49 11
50 9
51 11
52 9
53 11
54 9
55 11
56 9
57 11
58 9
59 11
60 9


==> figures/theta_delta12.dat <==
j theta
10 17
11 19
12 20
13 22
14 23
15 25
16 26
17 28
18 29
19 31
20 32
21 34
22 35
23 37
24 38
25 40
26 41
27 43
28 44
29 46
30 47
31 49
32 50
33 52
34 53
35 55
36 56
37 58
38 59
39 61
40 62
41 64
42 65
43 67
44 68
45 70
46 71
47 73
48 74
49 76
50 77
51 79
52 80
53 82
54 83
55 85
56 86
57 88
58 89
59 91
60 92
61 94
62 95
63 97
64 98
65 100
66 101
67 103
68 104
69 106
70 107
71 109
72 110
73 112
74 113
75 115
76 116
77 118
78 119
79 121
80 122
81 124
82 125
83 127
84 128
85 130
86 131
87 133
88 134
89 136
90 137
91 139
92 140
93 142
94 143
95 145
96 146
97 148
98 149
99 151
100 152
101 154
102 155
103 157
104 158
105 160
106 161
107 163
108 164
109 166
110 167
111 169
112 170
113 172
114 173
115 175
116 176
117 178
118 179
119 181
120 182
121 184
122 185
123 187
124 188
125 190
126 191
127 193
128 194
129 196
130 197
131 199
132 200
133 202
134 203
135 205
136 206
137 208
138 209
139 211
140 212
141 214
142 215
143 217
144 218
145 220
146 221
147 223
148 224
149 226
150 227


==> figures/theta_mazoyer.dat <==
j theta
1 4
2 6
3 7
4 10
5 11
6 14
7 15
8 18
9 19
10 22
11 23
12 26
13 27
14 30
15 31
16 34
17 35
18 38
19 39
20 42
21 43
22 46
23 47
24 50
25 51
26 54
27 55
28 58
29 59
30 62
31 63
32 66
33 67
34 70
35 71
36 74
37 75
38 78
39 79
40 82
41 83
42 86
43 87
44 90
45 91
46 94
47 95
48 98
49 99
50 102
51 103
52 106
53 107
54 110
55 111
56 114
57 115
58 118
59 119
60 122
61 123
62 126
63 127
64 130
65 131
66 134
67 135
68 138
69 139
70 142
71 143
72 146
73 147
74 150
75 151
76 154
77 155
78 158
79 159
80 162
81 163
82 166
83 167
84 170
85 171
86 174
87 175
88 178
89 179
90 182
91 183
92 186
93 187
94 190
95 191
96 194
97 195
98 198
99 199
100 202
101 203
102 206
103 207
104 210
105 211
106 214
107 215
108 218
109 219
110 222
111 223
112 226
113 227
114 230
115 231
116 234
117 235
118 238
119 239
120 242
121 243
122 246
123 247
124 250
125 251
126 254
127 255
128 258
129 259
130 262
131 263
132 266
133 267
134 270
135 271
136 274
137 275
138 278
139 279
140 282
141 283
142 286
143 287
144 290
145 291
146 294
147 295
148 298
149 299
150 302

